Limits on the release of Rb isotopes from a zeolite based 83mKr calibration source for the XENON project

The isomer 83mKr with its half-life of 1.83 h is an ideal calibration source for a liquid noble gas dark matter experiment like the XENON project. However, the risk of contamination of the detector with traces of the much longer lived mother isotop 83Rb (86.2 d half-life) has to be ruled out. In this work the release of 83Rb atoms from a 1.8 MBq 83Rb source embedded in zeolite beads has been investigated. To do so, a cryogenic trap has been connected to the source for about 10 days, after which it was removed and probed for the strongest 83Rb gamma-rays with an ultra-sensitive Germanium detector. No signal has been found. The corresponding upper limit on the released 83Rb activity means that the investigated type of source can be used in the XENON project and similar low-background experiments as 83mKr generator without a significant risk of contaminating the detector. The measurements also allow to set upper limits on the possible release of the isotopes 84Rb and 86Rb, traces of which were created alongside the production of 83Rb at the Rez cyclotron.

==> revision.txt <==
Dear ladies and gentleman,

I would like to thank the referee for carefully reading our manuscript 
and for the helpful comments provided.

The manuscript has been revised in order to address the issues raised by the 
referee. In the following I give a short list of changes per section:

1) Section 4, equation 4.1:

To explain the origin of the explicit numbers in equation 4.1, without going
into too much detail of the paper of Hurtgen et al. (Ref. [20]), we added
after equation 4.1:

"... where the coefficients are calculated from a coverage factor of 1.69 
for a one-tailed probability distribution."


2) Section 4, page 6, footnote 2:

A short reasoning for our use of the method of Hurtgen et al. and a
comparision to an alternative approach by Feldman and Cousins (Ref. [22]) 
are added as footnote number 2 on page 6 of the manuscript:

"Using alternative statistical methods, like the approach described by 
Feldman and Cousins in Ref. [22], it is possible to extract more stringent 
upper limits than with the more conservative approach of Hurtgen et al.[20]. 
However, this method requires the mean background to be known, whereas we 
only have one background estimate per peak. 
If we just assume that our count numbers have Gaussian uncertainties -- which 
is not fully correct for small numbers -- we can extract upper limits at 
95% C.L. by the Feldman Cousins method (table X in Ref.[22]), which are 
factors 1.4, 4.5 and 2.9 times lower than our limits for the isotopes 83Rb, 
84Rb and 86Rb, respectively. The larger factors reflect our negative net 
signal for 84Rb and 86Rb."

3) Section 5, page 8, first paragraph:

It has been clarified, that no discriminating cuts on the signal 
characteristics have been applied in the simulation to obtain the upper 
limit of 67 muDru in the paper of Manalaysay et al. (Ref. [16]). 
This limit is found to be sufficient for the 300 kg liquid xenon Detector
that was the subject of the simulation. 

As is now discussed in the text, one would, however, like to have stricter 
limits on the potential release of Rb for the use of stronger calibration 
sources in upcoming multi-ton liquid noble gas experiments 
(Refs. [24] and [25]).

4) Section 5, page 9, last paragraph:

We added some sentences detailing the applicability of our results for 
the KATRIN experiment. As an estimate of the upper limit on a potential 
contamination with Rb we use the upper limit on Tritium contaminations of 
the KATRIN main spectrometer from the design report (Ref. [8]). 


Unrelated to the comments of the referee, we also used the revision of the
manuscript to add some acknowledgments.


Yours sincerely

	Volker Hannen

